Generative Prompt Internalization

Prompts used in recent large language model based applications are often fixed and lengthy, leading to significant computational overhead. To address this challenge, we propose Generative Prompt Internalization (GenPI), a lightweight method that employs a joint training approach. GenPI not only replicates the behavior of models with prompt inputs but also generates the content of the prompt along with reasons for why the model's behavior should change accordingly. We demonstrate that our approach effectively internalizes complex prompts across various agent-based application scenarios. For effective training without interactions with the dedicated environments, we introduce a data synthesis technique that autonomously collects conversational datasets by swapping the roles of the agent and environment. This method is especially useful in scenarios where only a predefined prompt is available without a corresponding training dataset. By internalizing complex prompts, Generative Prompt Internalization enables high performance and efficient inference without the need for explicit prompts.

==> PIv2/Prompts/component-prompts/m2w_pseudo_input_user_prompt.txt <==
Based on the given document, generate several new problem for Web Browsing task.
Each problem is consists of HTML, Previous actions, and several action candidates for each HTML element.
Generate only new problems without any other comments.
This is {num_gen_once} generated Problems.

{inputs}

==> PIv2/Prompts/component-prompts/webshop_pseudo_input_user_prompt.txt <==
Based on the given document, generate several new problem for Web Shopping task.
Generate only new problems without any other comments.
This is {num_gen_once} generated Problems.

{inputs}
